Dirichlet walls beyond JT gravity and their quantum group interpretation

We canonically quantize sinh dilaton gravity with finite Dirichlet boundary conditions. The reduced phase space is formulated in terms of the length of a two-sided spacelike geodesic in an effective AdS$_2$ geometry and its conjugate momentum. Canonical quantization leads to a finite-difference Schr\"odinger equation whose wavefunctions of the universe are given by $q$-hypergeometric functions. These furnish a quantum deformation of the hypergeometric wavefunctions of JT gravity. We further show that the finite cutoff Hamiltonian derived from the bulk analysis admits a natural interpretation as the reduced Casimir of $U_q(\mathfrak{sl}(2,\mathbb{R}))$ acting on hyperbolic matrix elements. The two scattering wave solutions are hyperbolic matrix elements of the modular double $U_q(\mathfrak{sl}(2,\mathbb R))\otimes U_{\tilde q}(\mathfrak{sl}(2,\mathbb R))$, and the wavefunction of the universe is their unique combination regular at vanishing length.

==> images/poles2F1.tikz <==
\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,272); %set diagram left start at 0, and has height of 272

%Straight Lines [id:da29414054831924874] 
\draw [line width=0.75,->]    (40,140) -- (237,140) ;
%\draw [shift={(240,140)}, rotate = 180] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (8.93,-4.29) -- (0,0) -- (8.93,4.29) -- cycle    ;
%Straight Lines [id:da21287450379874828] 
\draw [line width=0.75,->]    (140,240) -- (140,43) ;
%\draw [shift={(140,40)}, rotate = 90] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (8.93,-4.29) -- (0,0) -- (8.93,4.29) -- cycle    ;
%Shape: Right Angle [id:dp670338618244776] 
\draw   (240,60) -- (220,60) -- (220,40) ;
%Shape: Cross [id:dp37934407043818963] 
\draw  [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ] (143.54,136.46) -- (143.54,136.46) -- (140,140) -- (143.54,143.54) -- (143.54,143.54) -- (140,140) -- (136.46,143.54) -- (136.46,143.54) -- (140,140) -- (136.46,136.46) -- (136.46,136.46) -- (140,140) -- cycle ;
%Shape: Cross [id:dp923481645854552] 
\draw  [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ] (163.54,136.46) -- (163.54,136.46) -- (160,140) -- (163.54,143.54) -- (163.54,143.54) -- (160,140) -- (156.46,143.54) -- (156.46,143.54) -- (160,140) -- (156.46,136.46) -- (156.46,136.46) -- (160,140) -- cycle ;
%Shape: Cross [id:dp7092535091218473] 
\draw  [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ] (183.54,136.46) -- (183.54,136.46) -- (180,140) -- (183.54,143.54) -- (183.54,143.54) -- (180,140) -- (176.46,143.54) -- (176.46,143.54) -- (180,140) -- (176.46,136.46) -- (176.46,136.46) -- (180,140) -- cycle ;
%Shape: Cross [id:dp03920288302396513] 
\draw  [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ] (203.54,136.46) -- (203.54,136.46) -- (200,140) -- (203.54,143.54) -- (203.54,143.54) -- (200,140) -- (196.46,143.54) -- (196.46,143.54) -- (200,140) -- (196.46,136.46) -- (196.46,136.46) -- (200,140) -- cycle ;
%Shape: Cross [id:dp9527104933806538] 
\draw  [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ] (210.61,136.46) -- (210.61,136.46) -- (207.07,140) -- (210.61,143.54) -- (210.61,143.54) -- (207.07,140) -- (203.54,143.54) -- (203.54,143.54) -- (207.07,140) -- (203.54,136.46) -- (203.54,136.46) -- (207.07,140) -- cycle ;
%Shape: Cross [id:dp5798665015352245] 
\draw  [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ] (223.54,136.46) -- (223.54,136.46) -- (220,140) -- (223.54,143.54) -- (223.54,143.54) -- (220,140) -- (216.46,143.54) -- (216.46,143.54) -- (220,140) -- (216.46,136.46) -- (216.46,136.46) -- (220,140) -- cycle ;
%Shape: Cross [id:dp3676013355084039] 
\draw  [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ] (230.61,136.46) -- (230.61,136.46) -- (227.07,140) -- (230.61,143.54) -- (230.61,143.54) -- (227.07,140) -- (223.54,143.54) -- (223.54,143.54) -- (227.07,140) -- (223.54,136.46) -- (223.54,136.46) -- (227.07,140) -- cycle ;
%Shape: Cross [id:dp4039510829464549] 
\draw  [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ] (126.21,166.46) -- (126.21,166.46) -- (129.75,162.93) -- (126.21,159.39) -- (126.21,159.39) -- (129.75,162.93) -- (133.28,159.39) -- (133.28,159.39) -- (129.75,162.93) -- (133.28,166.46) -- (133.28,166.46) -- (129.75,162.93) -- cycle ;
%Shape: Cross [id:dp08185015884545122] 
\draw  [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ] (106.21,166.46) -- (106.21,166.46) -- (109.75,162.93) -- (106.21,159.39) -- (106.21,159.39) -- (109.75,162.93) -- (113.28,159.39) -- (113.28,159.39) -- (109.75,162.93) -- (113.28,166.46) -- (113.28,166.46) -- (109.75,162.93) -- cycle ;
%Shape: Cross [id:dp4697714784831697] 
\draw  [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ] (86.21,166.46) -- (86.21,166.46) -- (89.75,162.93) -- (86.21,159.39) -- (86.21,159.39) -- (89.75,162.93) -- (93.28,159.39) -- (93.28,159.39) -- (89.75,162.93) -- (93.28,166.46) -- (93.28,166.46) -- (89.75,162.93) -- cycle ;
%Shape: Cross [id:dp7383401339978112] 
\draw  [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ] (66.21,166.46) -- (66.21,166.46) -- (69.75,162.93) -- (66.21,159.39) -- (66.21,159.39) -- (69.75,162.93) -- (73.28,159.39) -- (73.28,159.39) -- (69.75,162.93) -- (73.28,166.46) -- (73.28,166.46) -- (69.75,162.93) -- cycle ;
%Shape: Cross [id:dp9867196249449501] 
\draw  [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ] (59.14,166.46) -- (59.14,166.46) -- (62.68,162.93) -- (59.14,159.39) -- (59.14,159.39) -- (62.68,162.93) -- (66.21,159.39) -- (66.21,159.39) -- (62.68,162.93) -- (66.21,166.46) -- (66.21,166.46) -- (62.68,162.93) -- cycle ;
%Shape: Cross [id:dp266995238105024] 
\draw  [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ] (45.61,166.86) -- (45.61,166.86) -- (49.14,163.32) -- (45.61,159.79) -- (45.61,159.79) -- (49.14,163.32) -- (52.68,159.79) -- (52.68,159.79) -- (49.14,163.32) -- (52.68,166.86) -- (52.68,166.86) -- (49.14,163.32) -- cycle ;
%Shape: Cross [id:dp5447635771285522] 
\draw  [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ] (38.54,166.86) -- (38.54,166.86) -- (42.07,163.32) -- (38.54,159.79) -- (38.54,159.79) -- (42.07,163.32) -- (45.61,159.79) -- (45.61,159.79) -- (42.07,163.32) -- (45.61,166.86) -- (45.61,166.86) -- (42.07,163.32) -- cycle ;
%Shape: Cross [id:dp17696812695502095] 
\draw  [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ] (126.21,216.46) -- (126.21,216.46) -- (129.75,212.93) -- (126.21,209.39) -- (126.21,209.39) -- (129.75,212.93) -- (133.28,209.39) -- (133.28,209.39) -- (129.75,212.93) -- (133.28,216.46) -- (133.28,216.46) -- (129.75,212.93) -- cycle ;
%Shape: Cross [id:dp28990925386664923] 
\draw  [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ] (106.21,216.46) -- (106.21,216.46) -- (109.75,212.93) -- (106.21,209.39) -- (106.21,209.39) -- (109.75,212.93) -- (113.28,209.39) -- (113.28,209.39) -- (109.75,212.93) -- (113.28,216.46) -- (113.28,216.46) -- (109.75,212.93) -- cycle ;
%Shape: Cross [id:dp3662786616912479] 
\draw  [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ] (86.21,216.46) -- (86.21,216.46) -- (89.75,212.93) -- (86.21,209.39) -- (86.21,209.39) -- (89.75,212.93) -- (93.28,209.39) -- (93.28,209.39) -- (89.75,212.93) -- (93.28,216.46) -- (93.28,216.46) -- (89.75,212.93) -- cycle ;
%Shape: Cross [id:dp2265664032926603] 
\draw  [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ] (66.21,216.46) -- (66.21,216.46) -- (69.75,212.93) -- (66.21,209.39) -- (66.21,209.39) -- (69.75,212.93) -- (73.28,209.39) -- (73.28,209.39) -- (69.75,212.93) -- (73.28,216.46) -- (73.28,216.46) -- (69.75,212.93) -- cycle ;
%Shape: Cross [id:dp7798492150613456] 
\draw  [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ] (59.14,216.46) -- (59.14,216.46) -- (62.68,212.93) -- (59.14,209.39) -- (59.14,209.39) -- (62.68,212.93) -- (66.21,209.39) -- (66.21,209.39) -- (62.68,212.93) -- (66.21,216.46) -- (66.21,216.46) -- (62.68,212.93) -- cycle ;
%Shape: Cross [id:dp24747518278042735] 
\draw  [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ] (45.61,216.86) -- (45.61,216.86) -- (49.14,213.32) -- (45.61,209.79) -- (45.61,209.79) -- (49.14,213.32) -- (52.68,209.79) -- (52.68,209.79) -- (49.14,213.32) -- (52.68,216.86) -- (52.68,216.86) -- (49.14,213.32) -- cycle ;
%Shape: Cross [id:dp09750833625890942] 
\draw  [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ] (38.54,216.86) -- (38.54,216.86) -- (42.07,213.32) -- (38.54,209.79) -- (38.54,209.79) -- (42.07,213.32) -- (45.61,209.79) -- (45.61,209.79) -- (42.07,213.32) -- (45.61,216.86) -- (45.61,216.86) -- (42.07,213.32) -- cycle ;
%Curve Lines [id:da7836727642411487] 
\draw [color={rgb, 255:red, 0; green, 0; blue, 255 }  ,draw opacity=1 ][line width=1.5]    (140,240) .. controls (140,228.37) and (140,168.16) .. (140,150) .. controls (126,149.99) and (126,129.99) .. (140,130) .. controls (140,110.13) and (140,67.75) .. (140,50) ;

% Text Node
\draw (230,50) node    {$t$};
% Text Node
\draw (144,81) node [anchor=west] [inner sep=0.75pt]    {$\textcolor[rgb]{0,0,1}{\mathcal{C}_{t}}$};
% Text Node
\draw (292,140) node [anchor=west] [inner sep=0.75pt]    {$\begin{array}{l}
    % t^{\pm}_\times = -\frac{1}{2} - i\nu \pm is - n - m b^{-2}, \qquad t'_\times = n + m b^{-2}, \qquad t''_\times = n + (m+1) b^{-2}, \qquad n,m \geq 0.
    t^{\pm}_\times = -\frac{1}{2} - i\nu \pm is - n - m b^{-2}, \\ t'_\times = n + m b^{-2}, \qquad \qquad \qquad \qquad n,m \geq 0,\\ t''_\times = n + (m+1) b^{-2}.
\end{array}$};


\end{tikzpicture}

==> images/sinh_commutative_diagram.tikz <==
\begingroup%
\definecolor{sinhframe}{RGB}{38,84,150}%   sinh dilaton boxes: frame and title
\definecolor{sinhfill}{RGB}{231,239,251}%                      background
\definecolor{jtframe}{RGB}{176,96,22}%     JT boxes: frame and title
\definecolor{jtfill}{RGB}{253,241,226}%                background
\definecolor{limcolor}{RGB}{70,70,80}%     arrows and their labels
% \boxsize{node}{\w}{\h}: stores width and height of a node already drawn
\def\boxsize#1#2#3{\pgfpointdiff{\pgfpointanchor{#1}{south west}}{\pgfpointanchor{#1}{north east}}\pgfgetlastxy{#2}{#3}}%
\resizebox{\ifdim\width>\linewidth\linewidth\else\width\fi}{!}{%
\begin{tikzpicture}[
  box/.style={rectangle, rounded corners=5pt, line width=0.8pt, outer sep=0pt, align=center,
              inner xsep=7pt, inner ysep=7pt, font=\footnotesize},
  sinh/.style={box, draw=sinhframe, fill=sinhfill},
  jt/.style={box, draw=jtframe, fill=jtfill},
  lim/.style={-latex, line width=0.8pt, draw=limcolor, shorten >=3pt, shorten <=3pt},
  limlabel/.style={text=limcolor, font=\small, inner sep=3.5pt}]
% --- top row
\node[sinh] (TL) at (0,0)
  {\small\textcolor{sinhframe}{\textbf{Sinh dilaton at finite cutoff}}\\[5pt]
   $\displaystyle\cosh\!\left(2\pi b^{2}\Phi_{h}\right)=\sqrt{1+\frac{e^{4\pi b^{2}\Phi_{b}}}{\sinh^{2}(L/2)}}\;
    \frac{\cosh\!\left(2\pi b^{2}P\tanh(L/2)\right)}{\tanh(L/2)}-\frac{e^{2\pi b^{2}\Phi_{b}}}{\sinh^{2}(L/2)}$};
\boxsize{TL}{\wL}{\hT}
\node[jt, anchor=west, minimum height=\hT] (TR) at ([xshift=1.15cm]TL.east)
  {\small\textcolor{jtframe}{\textbf{JT at finite cutoff}}\\[5pt]
   $\displaystyle\Phi_{h}^{2}=P^{2}+\frac{\Phi_{b}^{2}}{\cosh^{2}(L/2)}$};
\boxsize{TR}{\wR}{\hdummy}
% --- bottom row
\node[sinh, anchor=north, minimum width=\wL] (BL) at ([yshift=-1.4cm]TL.south)
  {\small\textcolor{sinhframe}{\textbf{Sinh dilaton at large cutoff}}\\[5pt]
   $\displaystyle\cosh\!\left(2\pi b^{2}\Phi_{h}\right)=\sqrt{1+\left(2\pi b^{2}\right)^{2}e^{-L_{\text{ren}}}}\;
    \cosh\!\left(2\pi b^{2}P\right)$};
\boxsize{BL}{\wdummy}{\hB}
\node[jt, minimum width=\wR, minimum height=\hB] (BR) at (TR |- BL)
  {\small\textcolor{jtframe}{\textbf{JT at large cutoff}}\\[5pt]
   $\displaystyle\Phi_{h}^{2}=P^{2}+e^{-L_{\text{ren}}}$};
% --- limits
\draw[lim] (TL.east) -- node[limlabel, above] {$b\to0$} (TR.west);
\draw[lim] (BL.east) -- node[limlabel, above] {$b\to0$} (BR.west);
\draw[lim] (TL.south) -- node[limlabel, right] {$\Phi_{b}\to\infty$} (BL.north);
\draw[lim] (TR.south) -- node[limlabel, right] {$\Phi_{b}\to\infty$} (BR.north);
\end{tikzpicture}}%
\endgroup%

